Theoretical investigation of energy levels and transitions for Ce III with applications to kilonova spectra

Doubly ionized cerium (Ce$^{2+}$) is one of the most important ions to understand the kilonova spectra. In particular, near-infrared (NIR) transitions of Ce III between the ground (5p$^6$ 4f$^2$) and first excited (5p$^6$ 4f 5d) configurations are responsible for the absorption features around 14,500 A. However, there is no dedicated theoretical studies to provide accurate transition probabilities for these transitions. We present energy levels of the ground and first excited configurations and transition data between them for Ce III. Calculations are performed using the GRASP2018 package, which is based on the multiconfiguration Dirac-Hartree-Fock and relativistic configuration interaction methods. Compared with the energy levels in the NIST database, our calculations reach the accuracy with the root-mean-square (rms) of 2732 cm$^{-1}$ or 1404 cm$^{-1}$ (excluding one highest level) for ground configuration, and rms of 618 cm$^{-1}$ for the first excited configuration. We extensively study the line strengths and find that the Babushkin gauge provide the more accurate values. By using the calculated gf values, we show that the NIR spectral features of kilonova can be explained by the Ce III lines.

==> readme.txt <==
J/A+A/?/?     Atomic data for the CeIII (Gaigalas+, 2024)
================================================================================
Theoretical investigation of energy levels and transitions for Ce III with 
applications to kilonova spectra.
    Gaigalas G., Rynkun P., Domoto N., Tanaka M., Kato D., Kitoviene L.
    <Mon. Not. R. Astron. Soc. vol, page (year)>
    =2003A&A...VVV.ppppI     (SIMBAD/NED BibCode)
================================================================================
ADC_Keywords: Atomic physics
Keywords: atomic data - opacity - neutron star mergers

Description:
    Table 5 presents electric dipole (E1) transition data between the
    states of the calculated energy levels for the CeIII. In the Table
    transition data, such as wavelengths, weighted oscillator strengths,
    line strengths, transition rates of E1 transitions, along with 
    the G(S=0) parameter and the estimated accuracy for line strengths 
    according to the QQE method.

File Summary:
--------------------------------------------------------------------------------
 FileName      Lrecl  Records    Explanations
--------------------------------------------------------------------------------
ReadMe            80        .    This file
table5.dat       123      108    Transition data of E1 transitions for the CeIII
--------------------------------------------------------------------------------

Byte-by-byte Description of file: table5.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label    Explanations
--------------------------------------------------------------------------------
   1-  3  I3    ---     Nl       Number of lower level as in Table 2.
   4-  6  I3    ---     Nu       Number of upper level as in Table 2.
   9- 20  E12.6 0.1nm   lambda   Wavelength of transition (Angstroem)
  23- 31  E9.3  s-1     A_B      Radiative transition probability in the
                                  Babushkin gauge
  34- 42  E9.3  ---     gf_B     Weighted oscillator strength in the
                                  Babushkin gauge
  45- 53  E9.3  au      S_B      Line strength in the Babushkin gauge
  56- 64  E9.3  s-1     A_C      Radiative transition probability in the
                                  Coulomb gauge
  67- 75  E9.3  ---     gf_C     Weighted oscillator strength in the
                                  Coulomb gauge
  78- 86  E9.3  au      S_C      Line strength in the Coulomb gauge
  89- 96  E8.2  ---     CF_B     Cancelation factor in the Babushkin gauge
  99-106  E8.2  ---     CF_C     Cancelation factor in the Coulomb gauge
 109-119  E12.5 ---     G(S=0)   The minimum of the parabola, which shows
                                  the accuracy of the wave functions    
 122-123  A2    ---     Acc      Accuracy classes for line strengths.
                                 Accuracy classes match the NIST ASD
                                 (Kramida et al., 2024, NIST Atomic Spectra 
                                 Database (ver. 5.11)) terminology (3)  
--------------------------------------------------------------------------------
Note (3): Code as:
    AA = <=1%
    A+ = <=2%
    A  = <=3%
    B+ = <=7%
    B= = <10%
    C+ = <=18%
    C  = <=25%
    D+ = <=40%
    D  = <=50%
    E  = >50%
--------------------------------------------------------------------------------
================================================================================
(End)       Pavel Rynkun [VU]                                     14-March-2024

==> table5.dat <==
  1  3  3.808421E+04  1.782E+03  3.487E-03  4.372E-01  2.084E+04  4.079E-02  5.114E+00  5.58E-02  2.73E-04  1.99850E+00  E    
  1  7  2.227851E+04  1.219E+04  8.162E-03  5.986E-01  6.657E+04  4.458E-02  3.270E+00  8.36E-02  5.94E-04  2.47194E+00  E    
  1  8  1.996454E+04  1.130E+03  4.728E-04  3.108E-02  3.416E+03  1.429E-03  9.391E-02  5.32E-03  3.41E-05  3.32942E+00  E    
  1 11  1.751691E+04  1.419E+03  7.179E-04  4.140E-02  5.839E+03  2.955E-03  1.704E-01  3.93E-02  1.53E-04  2.78906E+00  E    
  1 12  1.520270E+04  3.212E+05  7.791E-02  3.899E+00  9.109E+05  2.209E-01  1.106E+01  2.68E-01  2.63E-03  3.48187E+00  E    
  1 13  1.512219E+04  4.926E+01  1.520E-05  7.566E-04  2.249E+02  6.941E-05  3.455E-03  6.80E-04  7.07E-06  2.65805E+00  E    
  1 17  1.237417E+04  2.257E+04  4.663E-03  1.899E-01  5.227E+04  1.080E-02  4.399E-01  5.59E-02  4.65E-04  4.12415E+00  E    
  1 19  1.043888E+04  9.580E+01  1.722E-05  5.916E-04  4.836E+02  8.690E-05  2.986E-03  9.93E-04  1.26E-05  2.54859E+00  E    
  1 21  9.452528E+03  3.940E+03  3.695E-04  1.150E-02  8.282E+03  7.766E-04  2.417E-02  1.84E-03  3.25E-05  4.55828E+00  E    
  1 24  7.774992E+03  4.524E+03  2.870E-04  7.346E-03  8.628E+03  5.473E-04  1.401E-02  2.69E-03  6.08E-05  5.12623E+00  E    
  1 27  5.695322E+03  2.546E+03  1.362E-04  2.554E-03  9.145E+00  4.892E-07  9.172E-06  2.41E-03  6.32E-08  7.99620E-02  E    
  2  3  8.300960E+04  7.662E-01  7.124E-06  1.947E-03  4.546E+01  4.226E-04  1.155E-01  3.09E-04  2.23E-06  1.62522E+00  E    
  2  7  3.259931E+04  4.480E+02  6.424E-04  6.895E-02  4.951E+03  7.100E-03  7.619E-01  6.94E-03  6.91E-05  2.02266E+00  E    
  2 11  2.332258E+04  1.778E+04  1.595E-02  1.225E+00  1.045E+05  9.374E-02  7.197E+00  1.88E-01  1.09E-03  2.40720E+00  E    
  2 13  1.926144E+04  1.965E+03  9.839E-04  6.239E-02  6.534E+03  3.271E-03  2.074E-01  2.23E-02  1.30E-04  3.13182E+00  E    
  2 16  1.601176E+04  1.599E+03  7.991E-04  4.212E-02  6.116E+03  3.056E-03  1.611E-01  9.00E-02  3.53E-04  2.89424E+00  E    
  2 17  1.501441E+04  3.246E+05  9.874E-02  4.881E+00  9.147E+05  2.782E-01  1.375E+01  2.76E-01  2.87E-03  3.49807E+00  E    
  2 19  1.225717E+04  1.929E+04  4.779E-03  1.928E-01  4.411E+04  1.093E-02  4.410E-01  5.38E-02  3.87E-04  4.17496E+00  E    
  2 27  6.196866E+03  1.985E+02  1.257E-05  2.564E-04  5.042E+02  3.193E-05  6.514E-04  4.12E-05  1.31E-06  3.79554E+00  E    
  3  9  4.001681E+04  1.364E+01  2.292E-05  3.019E-03  9.580E+01  1.610E-04  2.121E-02  2.16E-03  2.83E-06  1.02682E+00  E    
  3 10  3.559188E+04  3.923E+03  6.705E-03  7.856E-01  8.182E+03  1.399E-02  1.639E+00  1.09E-01  1.01E-04  8.35627E-01  E    
  3 15  2.045504E+04  1.207E+04  6.813E-03  4.588E-01  4.058E+03  2.291E-03  1.543E-01  1.55E-01  6.61E-05  5.19069E-01  E    
  4 11  3.603071E+04  1.663E+02  3.560E-04  4.222E-02  2.271E+03  4.863E-03  5.768E-01  8.25E-03  8.78E-05  1.93873E+00  E    
  4 16  2.112767E+04  2.506E+04  2.180E-02  1.516E+00  1.319E+05  1.147E-01  7.980E+00  2.05E-01  1.42E-03  2.50717E+00  E    
  4 19  1.504617E+04  3.346E+05  1.249E-01  6.189E+00  9.492E+05  3.544E-01  1.755E+01  2.65E-01  3.19E-03  3.48137E+00  E    
  4 27  6.837649E+03  7.370E+03  5.682E-04  1.279E-02  9.741E+03  7.510E-04  1.691E-02  7.84E-04  1.95E-05  1.08651E+01  D+   
  5  6  1.403903E+05  1.744E+02  2.577E-03  1.191E+00  1.009E+04  1.491E-01  6.893E+01  1.92E-01  3.92E-04  1.24992E+00  E    
  5  9  6.182266E+04  1.055E+02  4.230E-04  8.610E-02  1.120E+03  4.491E-03  9.141E-01  7.40E-02  8.59E-05  1.08212E+00  E    
  5 26  8.939498E+03  1.064E+05  6.375E-03  1.876E-01  8.237E+03  4.934E-04  1.452E-02  4.52E-02  2.72E-05 -5.45092E-01  E    
  5 30  6.531755E+03  8.759E+00  1.681E-07  3.614E-06  3.185E+02  6.112E-06  1.314E-04  1.11E-05  2.56E-06  1.69535E+00  E    
  5 31  6.249789E+03  1.944E+03  5.692E-05  1.171E-03  3.513E+00  1.029E-07  2.116E-06  1.03E-03  2.23E-08 -6.27897E-02  E    
  6  8  1.266785E+05  2.631E+01  4.431E-04  1.848E-01  1.457E+03  2.454E-02  1.024E+01  7.02E-02  1.14E-04  1.63373E+00  E    
  6 12  4.240343E+04  6.775E+02  1.278E-03  1.785E-01  1.524E+02  2.876E-04  4.015E-02  6.84E-02  3.33E-06  4.54979E-01  E    
  6 14  4.142210E+04  4.341E+02  5.583E-04  7.613E-02  5.024E+03  6.462E-03  8.812E-01  1.58E-02  6.43E-05  2.00293E+00  E    
  6 18  1.921905E+04  1.033E+05  1.716E-02  1.086E+00  3.642E+05  6.051E-02  3.829E+00  2.30E-01  1.35E-03  3.02488E+00  E    
  6 20  1.631018E+04  1.798E+04  3.585E-03  1.925E-01  5.043E+04  1.006E-02  5.400E-01  5.09E-02  3.23E-04  3.50968E+00  E    
  6 21  1.572401E+04  6.277E+02  1.629E-04  8.431E-03  1.141E+03  2.960E-04  1.532E-02  2.92E-03  9.22E-06  5.47716E+00  E    
  6 23  1.249419E+04  1.531E+03  1.075E-04  4.421E-03  4.566E+03  3.205E-04  1.318E-02  1.05E-03  1.34E-05  3.35943E+00  E    
  6 24  1.157105E+04  2.635E+01  3.702E-06  1.410E-04  6.019E+01  8.457E-06  3.221E-04  9.27E-05  6.80E-07  4.18001E+00  E    
  6 25  1.112042E+04  2.730E+02  2.530E-05  9.263E-04  6.420E+02  5.952E-05  2.179E-03  2.68E-04  3.16E-06  4.06424E+00  E    
  6 32  6.514543E+03  1.468E+03  2.801E-05  6.008E-04  3.464E+03  6.613E-05  1.418E-03  2.89E-04  9.35E-06  4.05062E+00  E    
  7  9  1.572129E+05  3.677E-01  9.538E-06  4.936E-03  3.356E+01  8.706E-04  4.506E-01  2.64E-03  3.00E-06  1.28021E+00  E    
  7 10  1.056245E+05  9.307E+01  1.401E-03  4.871E-01  3.305E+03  4.976E-02  1.730E+01  5.58E-02  1.04E-04  1.21101E+00  E    
  7 15  3.304802E+04  7.865E+02  1.159E-03  1.261E-01  1.765E+03  2.600E-03  2.829E-01  4.93E-02  5.11E-05  8.48058E-01  E    
  8  9  8.633342E+05  7.309E-01  5.717E-04  1.625E+00  2.007E+03  1.570E+00  4.462E+03  2.00E-01  4.45E-04  1.38773E+00  E    
  8 10  2.344611E+05  3.069E+00  2.276E-04  1.757E-01  6.591E+02  4.889E-02  3.773E+01  1.52E-02  5.32E-05  1.32388E+00  E    
  8 15  3.990964E+04  5.364E+01  1.153E-04  1.515E-02  2.079E+02  4.468E-04  5.870E-02  5.81E-03  8.86E-06  9.37825E-01  E    
  8 26  1.032566E+04  5.339E+01  4.267E-06  1.451E-04  3.211E+02  2.566E-05  8.723E-04  4.87E-05  1.25E-06  2.38802E+00  E    
  8 31  6.897103E+03  2.244E+01  8.003E-07  1.817E-05  2.119E+02  7.555E-06  1.715E-04  7.57E-06  6.42E-07  1.06694E+00  E    
  9 12  6.881981E+04  6.806E+01  3.383E-04  7.665E-02  4.285E+02  2.130E-03  4.825E-01  5.14E-02  2.38E-05  2.35132E+00  E    
  9 13  6.720024E+04  1.376E+02  8.386E-04  1.855E-01  2.473E+03  1.507E-02  3.334E+00  1.36E-01  2.17E-04  1.85083E+00  E    
  9 14  6.627169E+04  2.366E+02  7.789E-04  1.699E-01  5.561E+03  1.831E-02  3.994E+00  3.41E-02  1.23E-04  1.78171E+00  E    
  9 17  3.382218E+04  1.400E+03  2.162E-03  2.407E-01  1.173E+01  1.810E-05  2.016E-03  8.43E-02  1.93E-07  1.18571E-01  E    
  9 20  1.913542E+04  8.943E+04  2.455E-02  1.546E+00  3.127E+05  8.584E-02  5.407E+00  2.33E-01  1.38E-03  3.03984E+00  E    
  9 21  1.833359E+04  7.605E+03  2.682E-03  1.619E-01  2.464E+04  8.691E-03  5.245E-01  2.31E-02  1.32E-04  3.18200E+00  E    
  9 24  1.292484E+04  4.031E+03  7.067E-04  3.007E-02  7.954E+03  1.394E-03  5.933E-02  2.86E-02  1.08E-04  4.90840E+00  E    
  9 25  1.236516E+04  5.398E+02  6.187E-05  2.519E-03  1.756E+03  2.013E-04  8.193E-03  7.23E-04  9.71E-06  3.17406E+00  E    
 10 11  3.657912E+05  1.121E-03  2.473E-07  2.978E-04  1.273E+00  2.810E-04  3.384E-01  1.34E-04  3.13E-07  1.45745E+00  E    
 10 12  8.753578E+04  1.437E-02  1.156E-07  3.331E-05  7.543E+00  6.065E-05  1.748E-02  5.04E-06  2.36E-07  1.47877E+00  E    
 10 13  8.493146E+04  3.360E+02  3.270E-03  9.143E-01  1.210E+04  1.178E-01  3.293E+01  1.98E-01  5.64E-04  1.69695E+00  E    
 10 17  3.779332E+04  5.080E+01  9.791E-05  1.218E-02  4.306E+01  8.299E-05  1.033E-02  1.34E-03  4.63E-07 -1.64037E+01  C+   
 10 19  2.413017E+04  3.452E+03  3.314E-03  2.633E-01  2.456E+02  2.359E-04  1.874E-02  1.17E-01  4.24E-06 -5.14514E-01  E    
 10 21  1.944092E+04  1.018E+05  4.039E-02  2.585E+00  3.555E+05  1.410E-01  9.026E+00  2.05E-01  1.39E-03  3.04243E+00  E    
 10 24  1.346555E+04  8.207E+03  1.562E-03  6.923E-02  1.984E+04  3.776E-03  1.674E-01  1.33E-02  1.27E-04  3.96284E+00  E    
 10 27  8.248865E+03  1.034E+04  1.160E-03  3.151E-02  5.462E+03  6.129E-04  1.664E-02  1.10E-02  2.18E-05  5.95246E-01  E    
 11 15  5.537804E+04  1.665E-01  6.892E-07  1.256E-04  2.243E+01  9.281E-05  1.692E-02  1.95E-04  2.11E-06  1.30202E+00  E    
 11 29  7.659689E+03  3.701E+03  4.232E-04  1.067E-02  1.677E+02  1.918E-05  4.837E-04  5.30E-04  4.43E-07  2.48235E-01  E    
 12 15  1.067521E+05  6.730E-01  1.035E-05  3.637E-03  1.463E+00  2.249E-05  7.903E-03  1.82E-03  2.27E-07  8.42611E-01  E    
 12 26  1.232178E+04  1.631E+03  1.856E-04  7.530E-03  1.884E+03  2.144E-04  8.697E-03  3.61E-03  1.01E-05  2.03345E+01  C+   
 12 31  7.733988E+03  1.771E+02  7.941E-06  2.022E-04  1.976E+01  8.861E-07  2.256E-05  2.51E-04  1.40E-07 -7.09392E-01  E    
 13 15  1.108979E+05  2.291E+02  3.801E-03  1.388E+00  9.288E+03  1.541E-01  5.627E+01  1.34E-01  2.84E-04  1.22226E+00  E    
 14 26  1.240719E+04  3.133E+05  3.615E-02  1.477E+00  5.929E+01  6.841E-06  2.794E-04  2.00E-01  1.54E-07 -1.97255E-02  E    
 14 30  8.207923E+03  8.218E+02  2.490E-05  6.728E-04  8.779E+02  2.660E-05  7.188E-04  3.87E-04  3.01E-06  4.35263E+01  B+   
 14 31  7.767551E+03  1.160E+03  5.248E-05  1.342E-03  7.340E+02  3.320E-05  8.489E-04  1.85E-04  1.25E-06  6.26511E-01  E    
 15 17  1.764229E+05  3.647E+00  1.532E-04  8.896E-02  2.223E+02  9.336E-03  5.422E+00  3.02E-02  2.86E-05  1.62197E+00  E    
 15 19  4.842521E+04  1.652E+02  6.390E-04  1.019E-01  3.660E+01  1.415E-04  2.256E-02  3.58E-02  1.00E-06 -1.25711E+00  E    
 15 21  3.263015E+04  2.201E-01  2.459E-07  2.641E-05  2.921E+00  3.264E-06  3.506E-04  6.73E-06  4.84E-08  1.94924E+00  E    
 15 24  1.870134E+04  1.381E+05  5.070E-02  3.122E+00  4.718E+05  1.732E-01  1.066E+01  2.63E-01  1.97E-03  3.08191E+00  E    
 15 27  9.956460E+03  2.211E+04  3.615E-03  1.185E-01  7.522E+03  1.230E-03  4.030E-02  6.37E-02  5.39E-05  5.20957E-01  E    
 16 29  9.010925E+03  7.092E+02  1.122E-04  3.329E-03  3.928E+01  6.216E-06  1.844E-04  8.39E-04  3.24E-07 -4.35268E-01  E    
 18 26  1.897231E+04  3.014E+01  8.132E-06  5.079E-04  4.486E+01  1.210E-05  7.560E-04  1.21E-04  3.00E-07  7.77201E-01  E    
 18 28  1.107859E+04  3.508E+05  6.455E-03  2.354E-01  1.067E+05  1.963E-03  7.159E-02  1.30E-01  2.63E-04 -1.73882E+00  E    
 18 30  1.064470E+04  7.006E+04  3.571E-03  1.251E-01  2.241E+04  1.142E-03  4.003E-02  1.07E-01  1.27E-04 -1.84134E+00  E    
 18 31  9.915648E+03  1.771E+03  1.305E-04  4.260E-03  7.071E+02  5.211E-05  1.701E-03  1.79E-03  4.15E-06 -2.42812E+00  E    
 18 33  3.159215E+03  2.960E+05  4.429E-04  4.606E-03  2.348E+05  3.513E-04  3.654E-03  2.66E-03  1.59E-04 -1.15246E+01  D+   
 19 29  1.088785E+04  2.500E+03  5.776E-04  2.070E-02  2.773E+01  6.406E-06  2.296E-04  1.07E-03  8.36E-08 -1.66473E-01  E    
 20 26  2.302625E+04  1.481E+03  5.888E-04  4.463E-02  1.268E+03  5.039E-04  3.820E-02  8.05E-03  7.88E-06  6.79610E-01  E    
 20 30  1.181142E+04  2.020E+05  1.267E-02  4.927E-01  5.854E+04  3.673E-03  1.428E-01  1.39E-01  1.61E-04 -1.64936E+00  E    
 20 31  1.092049E+04  3.990E+04  3.567E-03  1.282E-01  8.964E+03  8.013E-04  2.881E-02  2.22E-02  2.65E-05 -1.27436E+00  E    
 21 26  2.430541E+04  7.706E+03  3.412E-03  2.731E-01  6.677E+03  2.957E-03  2.366E-01  7.53E-02  4.65E-05 -1.90261E+01  C+   
 21 31  1.120004E+04  1.351E+05  1.270E-02  4.683E-01  3.505E+04  3.295E-03  1.215E-01  1.43E-01  1.20E-04 -1.46841E+00  E    
 22 30  1.500452E+04  8.578E+04  8.686E-03  4.291E-01  4.694E+01  4.753E-06  2.348E-04  2.47E-01  3.77E-07  3.23251E-02  E    
 23 26  4.048108E+04  6.517E+02  8.005E-04  1.067E-01  9.389E+02  1.153E-03  1.537E-01  2.51E-02  1.44E-05  7.71478E-01  E    
 23 28  1.606201E+04  1.790E+05  6.922E-03  3.660E-01  8.480E+02  3.280E-05  1.734E-03  2.44E-01  3.35E-06  9.10784E-02  E    
 23 30  1.516576E+04  6.700E+04  6.931E-03  3.460E-01  2.458E+00  2.542E-07  1.269E-05  1.95E-01  1.48E-08  8.51349E-03  E    
 23 31  1.372774E+04  7.047E+04  9.955E-03  4.499E-01  2.149E+02  3.036E-05  1.372E-03  1.47E-01  1.50E-06 -8.26617E-02  E    
 23 33  3.465859E+03  3.941E+05  7.096E-04  8.097E-03  2.805E+05  5.051E-04  5.763E-03  5.22E-03  2.21E-04 -7.63294E+00  D    
 24 26  5.459290E+04  5.917E+02  1.322E-03  2.376E-01  2.913E+03  6.508E-03  1.170E+00  7.41E-02  5.54E-05  2.57447E+00  E    
 24 31  1.504669E+04  4.138E+04  7.023E-03  3.479E-01  1.309E+04  2.221E-03  1.100E-01  8.89E-02  5.70E-05 -1.81760E+00  E    
 25 26  6.749733E+04  7.494E+00  2.559E-05  5.687E-03  1.109E+00  3.787E-06  8.415E-04  8.92E-04  1.83E-08 -8.84157E-01  E    
 25 30  1.784105E+04  5.455E+04  7.809E-03  4.587E-01  8.436E+02  1.208E-04  7.094E-03  1.50E-01  4.56E-06  1.56421E-01  E    
 25 31  1.588368E+04  1.631E+05  3.085E-02  1.613E+00  2.831E+02  5.355E-05  2.800E-03  2.18E-01  9.79E-07  5.65626E-02  E   
 26 32  2.050752E+04  5.707E+04  1.080E-02  7.288E-01  1.711E+05  3.237E-02  2.186E+00  2.24E-01  8.98E-04  3.34698E+00  E    
 27 29  8.292837E+04  2.308E+03  3.094E-02  8.446E+00  5.669E+04  7.598E-01  2.074E+02  2.94E-01  8.44E-04  1.17676E+00  E    
 28 32  8.923154E+04  1.313E+01  4.703E-05  1.382E-02  4.689E+02  1.679E-03  4.933E-01  7.01E-03  2.26E-05  1.69845E+00  E    
 30 32  1.328462E+05  7.926E-01  6.291E-06  2.751E-03  1.107E+02  8.790E-04  3.844E-01  7.58E-03  2.04E-05  1.54491E+00  E    
 31 32  1.612123E+06  1.696E-02  1.982E-05  1.052E-01  1.126E+02  1.316E-01  6.986E+02  3.57E-02  5.36E-05  1.43178E+00  E    
 32 33  4.649794E+03  1.319E+07  4.277E-02  6.547E-01  6.401E+06  2.075E-02  3.176E-01  2.25E-01  3.49E-03 -3.24535E+00  E    
